An Eulerian finite element method for tangential Navier-Stokes equations on evolving surfaces

The paper introduces a geometrically unfitted finite element method for the numerical solution of the tangential Navier--Stokes equations posed on a passively evolving smooth closed surface embedded in $\mathbb{R}^3$. The discrete formulation employs finite difference and finite elements methods to handle evolution in time and variation in space, respectively. A complete numerical analysis of the method is presented, including stability, optimal order convergence, and quantification of the geometric errors. Results of numerical experiments are also provided.

==> NumericalResults/m1_q1_BDF1.dat <==
 Lx    MeshSize            TimeStepSize        LinfEnergyp         LinfL2p             Linfh1p             LinfL2Stabp         L1Energyu           L1L2u               L1h1u               L1L2Stabu           L1L2ROS             L1L2Penaltyu        LinfEnergyu         LinfL2u             Linfh1u             LinfL2Stabu         LinfL2ROS           LinfL2Penaltyu      L2Energyp           L2L2p               L2h1p               L2L2Stabp           L1Energyp           L1L2p               L1h1p               L1L2Stabp           L2Energyu           L2L2u               L2h1u               L2L2Stabu           L2L2ROS             L2L2Penaltyu        L2uStart            L2uEnd              LinfL2lsetp1        LinfL2n             LinfL2nhigh         LinfL2Pmat          LinfL2Hmat          LinfEnergypEOC      LinfL2pEOC          Linfh1pEOC          LinfL2StabpEOC      L1EnergyuEOC        L1L2uEOC            L1h1uEOC            L1L2StabuEOC        L1L2ROSEOC          L1L2PenaltyuEOC     LinfEnergyuEOC      LinfL2uEOC          Linfh1uEOC          LinfL2StabuEOC      LinfL2ROSEOC        LinfL2PenaltyuEOC   L2EnergypEOC        L2L2pEOC            L2h1pEOC            L2L2StabpEOC        L1EnergypEOC        L1L2pEOC            L1h1pEOC            L1L2StabpEOC        L2EnergyuEOC        L2L2uEOC            L2h1uEOC            L2L2StabuEOC        L2L2ROSEOC          L2L2PenaltyuEOC     L2uStartEOC         L2uEndEOC           LinfL2lsetp1EOC     LinfL2nEOC          LinfL2nhighEOC      LinfL2PmatEOC       LinfL2HmatEOC       
 0     5.0000e-01          2.0000e-01          5.0208e-01          1.6757e-01          9.8682e-01          3.0041e-01          1.3500e+00          4.2345e-01          3.8806e+00          8.9680e-01          2.4543e+00          1.7296e-01          7.2648e-01          2.8516e-01          2.0588e+00          4.7574e-01          1.3115e+00          9.2893e-02          6.6372e-01          1.7076e-01          1.2922e+00          4.1384e-01          9.3785e-01          2.3404e-01          1.8252e+00          5.8489e-01          9.5544e-01          3.0682e-01          2.7475e+00          6.3459e-01          1.7438e+00          1.2240e-01          1.2452e-01          2.8516e-01          3.0477e-01          5.0050e-01          5.0055e-15          7.0453e-01          1.2302e+00           nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                
 1     2.5000e-01          5.0000e-02          1.3670e-01          6.3054e-02          5.3164e-01          1.2856e-01          7.9369e-01          1.3718e-01          2.5030e+00          3.7953e-01          1.3675e+00          5.5611e-02          4.2263e-01          9.6023e-02          1.3714e+00          2.0338e-01          7.2241e-01          3.0638e-02          1.8656e-01          6.2037e-02          7.2538e-01          1.7638e-01          2.6377e-01          8.3563e-02          1.0255e+00          2.4940e-01          5.6150e-01          1.0011e-01          1.7740e+00          2.6854e-01          9.6908e-01          3.9400e-02          3.1387e-02          9.6023e-02          8.9716e-02          3.4579e-01          6.0880e-15          4.8737e-01          1.2553e+00          1.8800e+00          1.4100e+00          8.9000e-01          1.2200e+00          7.7000e-01          1.6300e+00          6.3000e-01          1.2400e+00          8.4000e-01          1.6400e+00          7.8000e-01          1.5700e+00          5.9000e-01          1.2300e+00          8.6000e-01          1.6000e+00          1.8300e+00          1.4600e+00          8.3000e-01          1.2300e+00          1.8300e+00          1.4900e+00          8.3000e-01          1.2300e+00          7.7000e-01          1.6200e+00          6.3000e-01          1.2400e+00          8.5000e-01          1.6400e+00          1.9900e+00          1.5700e+00          1.7600e+00          5.3000e-01          -2.8000e-01         5.3000e-01          -3.0000e-02         
 2     1.2500e-01          1.2500e-02          4.1301e-02          4.5561e-02          3.1597e-01          5.1165e-02          4.1190e-01          3.6931e-02          1.5070e+00          1.3887e-01          7.7281e-01          1.6449e-02          2.1096e-01          2.5701e-02          8.1638e-01          7.1404e-02          3.9360e-01          9.6425e-03          4.9710e-02          1.6421e-02          3.8777e-01          7.0968e-02          7.0288e-02          2.1573e-02          5.4831e-01          1.0036e-01          2.9128e-01          2.6701e-02          1.0665e+00          9.8203e-02          5.4679e-01          1.1653e-02          9.1874e-03          2.5701e-02          2.2885e-02          1.8004e-01          8.9027e-15          2.5439e-01          9.8262e-01          1.7300e+00          4.7000e-01          7.5000e-01          1.3300e+00          9.5000e-01          1.8900e+00          7.3000e-01          1.4500e+00          8.2000e-01          1.7600e+00          1.0000e+00          1.9000e+00          7.5000e-01          1.5100e+00          8.8000e-01          1.6700e+00          1.9100e+00          1.9200e+00          9.0000e-01          1.3100e+00          1.9100e+00          1.9500e+00          9.0000e-01          1.3100e+00          9.5000e-01          1.9100e+00          7.3000e-01          1.4500e+00          8.3000e-01          1.7600e+00          1.7700e+00          1.9000e+00          1.9700e+00          9.4000e-01          -5.5000e-01         9.4000e-01          3.5000e-01          
 3     6.2500e-02          3.1250e-03          1.4996e-02          4.5134e-02          2.2904e-01          2.2203e-02          2.1259e-01          9.7521e-03          8.8596e-01          5.0260e-02          4.2882e-01          4.7440e-03          1.0933e-01          6.6215e-03          4.6560e-01          2.5820e-02          2.1787e-01          2.6905e-03          1.4704e-02          4.7567e-03          2.2413e-01          3.0323e-02          2.0787e-02          5.6079e-03          3.1687e-01          4.2877e-02          1.5033e-01          7.0192e-03          6.2669e-01          3.5541e-02          3.0327e-01          3.3593e-03          2.5664e-03          6.6215e-03          5.7609e-03          9.0577e-02          1.5863e-14          1.2807e-01          7.9704e-01          1.4600e+00          1.0000e-02          4.6000e-01          1.2000e+00          9.5000e-01          1.9200e+00          7.7000e-01          1.4700e+00          8.5000e-01          1.7900e+00          9.5000e-01          1.9600e+00          8.1000e-01          1.4700e+00          8.5000e-01          1.8400e+00          1.7600e+00          1.7900e+00          7.9000e-01          1.2300e+00          1.7600e+00          1.9400e+00          7.9000e-01          1.2300e+00          9.5000e-01          1.9300e+00          7.7000e-01          1.4700e+00          8.5000e-01          1.7900e+00          1.8400e+00          1.9600e+00          1.9900e+00          9.9000e-01          -8.3000e-01         9.9000e-01          3.0000e-01          



==> NumericalResults/m1_q1_BDF1_summary.txt <==

------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
----------------------------------------                                        24.01.2023, 13:23:36                                        ----------------------------------------
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

Functions taken from /home/data/schwering/research/OurPaper/TangentialNS_OlshanksiiReusken/Ngsxfem/functions/function_modules/MovingNavierStokes_SphereToRight_divGfree_vel1d5_mu1d200_ConstNormalExt with L2L2-norm of exact uT: 3.4066e+00

Solved with /home/data/schwering/research/OurPaper/TangentialNS_OlshanksiiReusken/Ngsxfem/TSNS_ORpaper.py 

With parameters: {'ku': '2', 'kp': '1', 'kg': '1', 'BDF': '1', 'h_0': '0.5', 'dt0': '0.2', 't_start': '0.0', 't_end': '2.0', 'mu': '0.005', 'do_ProjectOnUpdate': 'False', 'tau': '1/(h*h)', 'rhou': '1/h', 'rhop': 'h', 'DeformThreshold': '1'}

--------------------------   Used time:    ------------------------- 
Step 0 : 0:00:06
Step 1 : 0:01:27
Step 2 : 0:17:07
Step 3 : 4:24:31

Total time: 4:43:12

--------------------------------------------------------------   Special Quantities     -------------------------------------------------------
 Lx    AveRelevantDofs  mult    AveElemCut       mult    AveElemCutExt    mult    SecondsPerStep   mult    MeshElements     mult    
 0     3.08e+03         ---     3.98e+02         ---     5.02e+02         ---     6.05e+00         ---     2.14e+03         ---     
 1     1.15e+04         3.74    1.66e+03         4.16    1.84e+03         3.67    8.70e+01         14.39   1.71e+04         8.0     
 2     4.47e+04         3.88    6.67e+03         4.03    7.03e+03         3.82    1.03e+03         11.8    1.37e+05         8.0     
 3     1.76e+05         3.93    2.67e+04         4.0     2.74e+04         3.9     1.59e+04         15.45   1.10e+06         8.0     

--------------------------------------------------  Geometric    --------------------------------------------------
 Lx    LinfL2lsetp1     eoc     LinfL2n          eoc     LinfL2nhigh      eoc     LinfL2Pmat       eoc     LinfL2Hmat       eoc     
 0     3.0477e-01       ---     5.0050e-01       ---     5.0055e-15       ---     7.0453e-01       ---     1.2302e+00       ---     
 1     8.9716e-02       1.76    3.4579e-01       0.53    6.0880e-15       -0.28   4.8737e-01       0.53    1.2553e+00       -0.03   
 2     2.2885e-02       1.97    1.8004e-01       0.94    8.9027e-15       -0.55   2.5439e-01       0.94    9.8262e-01       0.35    
 3     5.7609e-03       1.99    9.0577e-02       0.99    1.5863e-14       -0.83   1.2807e-01       0.99    7.9704e-01       0.3     

----------------------------------------  Linf errors in p    ----------------------------------------
 Lx    LinfEnergyp      eoc     LinfL2p          eoc     Linfh1p          eoc     LinfL2Stabp      eoc     
 0     5.0208e-01       ---     1.6757e-01       ---     9.8682e-01       ---     3.0041e-01       ---     
 1     1.3670e-01       1.88    6.3054e-02       1.41    5.3164e-01       0.89    1.2856e-01       1.22    
 2     4.1301e-02       1.73    4.5561e-02       0.47    3.1597e-01       0.75    5.1165e-02       1.33    
 3     1.4996e-02       1.46    4.5134e-02       0.01    2.2904e-01       0.46    2.2203e-02       1.2     

------------------------------------------------------------  L1 errors in u    ------------------------------------------------------------
 Lx    L1Energyu        eoc     L1L2u            eoc     L1h1u            eoc     L1L2Stabu        eoc     L1L2ROS          eoc     L1L2Penaltyu     eoc     
 0     1.3500e+00       ---     4.2345e-01       ---     3.8806e+00       ---     8.9680e-01       ---     2.4543e+00       ---     1.7296e-01       ---     
 1     7.9369e-01       0.77    1.3718e-01       1.63    2.5030e+00       0.63    3.7953e-01       1.24    1.3675e+00       0.84    5.5611e-02       1.64    
 2     4.1190e-01       0.95    3.6931e-02       1.89    1.5070e+00       0.73    1.3887e-01       1.45    7.7281e-01       0.82    1.6449e-02       1.76    
 3     2.1259e-01       0.95    9.7521e-03       1.92    8.8596e-01       0.77    5.0260e-02       1.47    4.2882e-01       0.85    4.7440e-03       1.79    

------------------------------------------------------------  Linf errors in u    ------------------------------------------------------------
 Lx    LinfEnergyu      eoc     LinfL2u          eoc     Linfh1u          eoc     LinfL2Stabu      eoc     LinfL2ROS        eoc     LinfL2Penaltyu   eoc     
 0     7.2648e-01       ---     2.8516e-01       ---     2.0588e+00       ---     4.7574e-01       ---     1.3115e+00       ---     9.2893e-02       ---     
 1     4.2263e-01       0.78    9.6023e-02       1.57    1.3714e+00       0.59    2.0338e-01       1.23    7.2241e-01       0.86    3.0638e-02       1.6     
 2     2.1096e-01       1.0     2.5701e-02       1.9     8.1638e-01       0.75    7.1404e-02       1.51    3.9360e-01       0.88    9.6425e-03       1.67    
 3     1.0933e-01       0.95    6.6215e-03       1.96    4.6560e-01       0.81    2.5820e-02       1.47    2.1787e-01       0.85    2.6905e-03       1.84    

----------------------------------------  L2 errors in p    ----------------------------------------
 Lx    L2Energyp        eoc     L2L2p            eoc     L2h1p            eoc     L2L2Stabp        eoc     
 0     6.6372e-01       ---     1.7076e-01       ---     1.2922e+00       ---     4.1384e-01       ---     
 1     1.8656e-01       1.83    6.2037e-02       1.46    7.2538e-01       0.83    1.7638e-01       1.23    
 2     4.9710e-02       1.91    1.6421e-02       1.92    3.8777e-01       0.9     7.0968e-02       1.31    
 3     1.4704e-02       1.76    4.7567e-03       1.79    2.2413e-01       0.79    3.0323e-02       1.23    

----------------------------------------  L1 errors in p    ----------------------------------------
 Lx    L1Energyp        eoc     L1L2p            eoc     L1h1p            eoc     L1L2Stabp        eoc     
 0     9.3785e-01       ---     2.3404e-01       ---     1.8252e+00       ---     5.8489e-01       ---     
 1     2.6377e-01       1.83    8.3563e-02       1.49    1.0255e+00       0.83    2.4940e-01       1.23    
 2     7.0288e-02       1.91    2.1573e-02       1.95    5.4831e-01       0.9     1.0036e-01       1.31    
 3     2.0787e-02       1.76    5.6079e-03       1.94    3.1687e-01       0.79    4.2877e-02       1.23    

--------------------------------------------------------------------------------  L2 errors in u    --------------------------------------------------------------------------------
 Lx    L2Energyu        eoc     L2L2u            eoc     L2h1u            eoc     L2L2Stabu        eoc     L2L2ROS          eoc     L2L2Penaltyu     eoc     L2uStart         eoc     L2uEnd           eoc     
 0     9.5544e-01       ---     3.0682e-01       ---     2.7475e+00       ---     6.3459e-01       ---     1.7438e+00       ---     1.2240e-01       ---     1.2452e-01       ---     2.8516e-01       ---     
 1     5.6150e-01       0.77    1.0011e-01       1.62    1.7740e+00       0.63    2.6854e-01       1.24    9.6908e-01       0.85    3.9400e-02       1.64    3.1387e-02       1.99    9.6023e-02       1.57    
 2     2.9128e-01       0.95    2.6701e-02       1.91    1.0665e+00       0.73    9.8203e-02       1.45    5.4679e-01       0.83    1.1653e-02       1.76    9.1874e-03       1.77    2.5701e-02       1.9     
 3     1.5033e-01       0.95    7.0192e-03       1.93    6.2669e-01       0.77    3.5541e-02       1.47    3.0327e-01       0.85    3.3593e-03       1.79    2.5664e-03       1.84    6.6215e-03       1.96    


==> NumericalResults/m1_q1_BDF2.dat <==
 Lx    MeshSize            TimeStepSize        LinfEnergyp         LinfL2p             Linfh1p             LinfL2Stabp         L1Energyu           L1L2u               L1h1u               L1L2Stabu           L1L2ROS             L1L2Penaltyu        LinfEnergyu         LinfL2u             Linfh1u             LinfL2Stabu         LinfL2ROS           LinfL2Penaltyu      L2Energyp           L2L2p               L2h1p               L2L2Stabp           L1Energyp           L1L2p               L1h1p               L1L2Stabp           L2Energyu           L2L2u               L2h1u               L2L2Stabu           L2L2ROS             L2L2Penaltyu        L2uStart            L2uEnd              LinfL2lsetp1        LinfL2n             LinfL2nhigh         LinfL2Pmat          LinfL2Hmat          LinfEnergypEOC      LinfL2pEOC          Linfh1pEOC          LinfL2StabpEOC      L1EnergyuEOC        L1L2uEOC            L1h1uEOC            L1L2StabuEOC        L1L2ROSEOC          L1L2PenaltyuEOC     LinfEnergyuEOC      LinfL2uEOC          Linfh1uEOC          LinfL2StabuEOC      LinfL2ROSEOC        LinfL2PenaltyuEOC   L2EnergypEOC        L2L2pEOC            L2h1pEOC            L2L2StabpEOC        L1EnergypEOC        L1L2pEOC            L1h1pEOC            L1L2StabpEOC        L2EnergyuEOC        L2L2uEOC            L2h1uEOC            L2L2StabuEOC        L2L2ROSEOC          L2L2PenaltyuEOC     L2uStartEOC         L2uEndEOC           LinfL2lsetp1EOC     LinfL2nEOC          LinfL2nhighEOC      LinfL2PmatEOC       LinfL2HmatEOC       
 0     5.0000e-01          2.0000e-01          4.8964e-01          1.5326e-01          9.6333e-01          3.0250e-01          1.4819e+00          4.0289e-01          3.7192e+00          1.0008e+00          2.3861e+00          1.5884e-01          7.9720e-01          2.7357e-01          1.9895e+00          5.4240e-01          1.2663e+00          8.7200e-02          6.6537e-01          1.6102e-01          1.2995e+00          4.1339e-01          9.4041e-01          2.2256e-01          1.8361e+00          5.8400e-01          1.0494e+00          2.9310e-01          2.6351e+00          7.0857e-01          1.6991e+00          1.1243e-01          1.0841e-01          2.7357e-01          3.0477e-01          5.0050e-01          5.2219e-15          7.0453e-01          1.1699e+00           nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                
 1     2.5000e-01          1.0000e-01          1.3848e-01          6.1552e-02          5.3591e-01          1.2765e-01          8.7750e-01          1.3817e-01          2.2806e+00          4.2560e-01          1.3197e+00          4.6946e-02          4.5950e-01          9.9217e-02          1.2348e+00          2.2357e-01          7.0086e-01          2.5901e-02          1.8861e-01          6.0857e-02          7.3353e-01          1.7649e-01          2.6669e-01          8.2302e-02          1.0371e+00          2.4956e-01          6.2078e-01          1.0147e-01          1.6153e+00          3.0109e-01          9.3505e-01          3.3256e-02          3.0927e-02          9.9217e-02          8.9469e-02          3.4546e-01          6.1971e-15          4.8694e-01          1.1695e+00          1.8200e+00          1.3200e+00          8.5000e-01          1.2400e+00          7.6000e-01          1.5400e+00          7.1000e-01          1.2300e+00          8.5000e-01          1.7600e+00          7.9000e-01          1.4600e+00          6.9000e-01          1.2800e+00          8.5000e-01          1.7500e+00          1.8200e+00          1.4000e+00          8.3000e-01          1.2300e+00          1.8200e+00          1.4400e+00          8.2000e-01          1.2300e+00          7.6000e-01          1.5300e+00          7.1000e-01          1.2300e+00          8.6000e-01          1.7600e+00          1.8100e+00          1.4600e+00          1.7700e+00          5.3000e-01          -2.5000e-01         5.3000e-01          0.0000e+00          
 2     1.2500e-01          5.0000e-02          3.7142e-02          1.8839e-02          2.8607e-01          5.1799e-02          4.5355e-01          3.7563e-02          1.3986e+00          1.5514e-01          7.7019e-01          1.4197e-02          2.3407e-01          2.5819e-02          7.6586e-01          8.0159e-02          3.9547e-01          8.2046e-03          5.0778e-02          1.5577e-02          3.9632e-01          7.1610e-02          7.1799e-02          2.1118e-02          5.6044e-01          1.0126e-01          3.2075e-01          2.7184e-02          9.8983e-01          1.0972e-01          5.4492e-01          1.0061e-02          9.6021e-03          2.5819e-02          2.2865e-02          1.7994e-01          8.6260e-15          2.5426e-01          8.8905e-01          1.9000e+00          1.7100e+00          9.1000e-01          1.3000e+00          9.5000e-01          1.8800e+00          7.1000e-01          1.4600e+00          7.8000e-01          1.7300e+00          9.7000e-01          1.9400e+00          6.9000e-01          1.4800e+00          8.3000e-01          1.6600e+00          1.8900e+00          1.9700e+00          8.9000e-01          1.3000e+00          1.8900e+00          1.9600e+00          8.9000e-01          1.3000e+00          9.5000e-01          1.9000e+00          7.1000e-01          1.4600e+00          7.8000e-01          1.7200e+00          1.6900e+00          1.9400e+00          1.9700e+00          9.4000e-01          -4.8000e-01         9.4000e-01          4.0000e-01          
 3     6.2500e-02          2.5000e-02          1.1253e-02          8.8410e-03          1.7072e-01          2.2738e-02          2.3655e-01          9.8167e-03          8.4087e-01          5.6847e-02          4.4432e-01          4.1648e-03          1.2078e-01          6.4925e-03          4.4223e-01          2.9158e-02          2.2872e-01          2.3213e-03          1.5314e-02          4.0587e-03          2.3327e-01          3.1182e-02          2.1653e-02          5.4173e-03          3.2984e-01          4.4094e-02          1.6727e-01          7.0556e-03          5.9477e-01          4.0199e-02          3.1423e-01          2.9483e-03          2.8867e-03          6.4925e-03          5.7560e-03          9.0566e-02          1.5018e-14          1.2805e-01          6.8782e-01          1.7200e+00          1.0900e+00          7.4000e-01          1.1900e+00          9.4000e-01          1.9400e+00          7.3000e-01          1.4500e+00          7.9000e-01          1.7700e+00          9.5000e-01          1.9900e+00          7.9000e-01          1.4600e+00          7.9000e-01          1.8200e+00          1.7300e+00          1.9400e+00          7.6000e-01          1.2000e+00          1.7300e+00          1.9600e+00          7.6000e-01          1.2000e+00          9.4000e-01          1.9500e+00          7.3000e-01          1.4500e+00          7.9000e-01          1.7700e+00          1.7300e+00          1.9900e+00          1.9900e+00          9.9000e-01          -8.0000e-01         9.9000e-01          3.7000e-01          
 4     3.1250e-02          1.2500e-02          4.2745e-03          4.4668e-03          1.2517e-01          1.1979e-02          1.2144e-01          2.5299e-03          4.7906e-01          2.0514e-02          2.4459e-01          1.1515e-03          6.2117e-02          1.6311e-03          2.5791e-01          1.0522e-02          1.2595e-01          6.4439e-04          5.6334e-03          1.1704e-03          1.6498e-01          1.6093e-02          7.9614e-03          1.5175e-03          2.3316e-01          2.2748e-02          8.5876e-02          1.8106e-03          3.3882e-01          1.4506e-02          1.7296e-01          8.1505e-04          8.1675e-04          1.6311e-03          1.4471e-03          4.5586e-02          2.8027e-14          6.4464e-02          5.6580e-01          1.4000e+00          9.8000e-01          4.5000e-01          9.2000e-01          9.6000e-01          1.9600e+00          8.1000e-01          1.4700e+00          8.6000e-01          1.8500e+00          9.6000e-01          1.9900e+00          7.8000e-01          1.4700e+00          8.6000e-01          1.8500e+00          1.4400e+00          1.7900e+00          5.0000e-01          9.5000e-01          1.4400e+00          1.8400e+00          5.0000e-01          9.5000e-01          9.6000e-01          1.9600e+00          8.1000e-01          1.4700e+00          8.6000e-01          1.8500e+00          1.8200e+00          1.9900e+00          1.9900e+00          9.9000e-01          -9.0000e-01         9.9000e-01          2.8000e-01          



==> NumericalResults/m1_q1_BDF2_summary.txt <==

------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
----------------------------------------                                        24.01.2023, 13:46:08                                        ----------------------------------------
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

Functions taken from /home/data/schwering/research/OurPaper/TangentialNS_OlshanksiiReusken/Ngsxfem/functions/function_modules/MovingNavierStokes_SphereToRight_divGfree_vel1d5_mu1d200_ConstNormalExt with L2L2-norm of exact uT: 3.4091e+00

Solved with /home/data/schwering/research/OurPaper/TangentialNS_OlshanksiiReusken/Ngsxfem/TSNS_ORpaper.py 

With parameters: {'ku': '2', 'kp': '1', 'kg': '1', 'BDF': '2', 'h_0': '0.5', 'dt0': '0.2', 't_start': '0.0', 't_end': '2.0', 'mu': '0.005', 'do_ProjectOnUpdate': 'False', 'tau': '1/(h*h)', 'rhou': '1/h', 'rhop': 'h', 'DeformThreshold': '1'}

--------------------------   Used time:    ------------------------- 
Step 0 : 0:00:03
Step 1 : 0:00:18
Step 2 : 0:02:28
Step 3 : 0:26:50
Step 4 : 5:52:28

Total time: 6:22:10

--------------------------------------------------------------   Special Quantities     -------------------------------------------------------
 Lx    AveRelevantDofs  mult    AveElemCut       mult    AveElemCutExt    mult    SecondsPerStep   mult    MeshElements     mult    
 0     3.55e+03         ---     3.98e+02         ---     6.10e+02         ---     3.75e+00         ---     2.14e+03         ---     
 1     1.36e+04         3.83    1.66e+03         4.16    2.35e+03         3.85    1.90e+01         5.06    1.71e+04         8.0     
 2     5.44e+04         4.01    6.67e+03         4.03    9.44e+03         4.01    1.48e+02         7.81    1.37e+05         8.0     
 3     2.17e+05         4.0     2.67e+04         4.0     3.77e+04         4.0     1.61e+03         10.86   1.10e+06         8.0     
 4     8.71e+05         4.01    1.07e+05         4.0     1.51e+05         4.01    2.11e+04         13.13   8.78e+06         8.0     

--------------------------------------------------  Geometric    --------------------------------------------------
 Lx    LinfL2lsetp1     eoc     LinfL2n          eoc     LinfL2nhigh      eoc     LinfL2Pmat       eoc     LinfL2Hmat       eoc     
 0     3.0477e-01       ---     5.0050e-01       ---     5.2219e-15       ---     7.0453e-01       ---     1.1699e+00       ---     
 1     8.9469e-02       1.77    3.4546e-01       0.53    6.1971e-15       -0.25   4.8694e-01       0.53    1.1695e+00       0.0     
 2     2.2865e-02       1.97    1.7994e-01       0.94    8.6260e-15       -0.48   2.5426e-01       0.94    8.8905e-01       0.4     
 3     5.7560e-03       1.99    9.0566e-02       0.99    1.5018e-14       -0.8    1.2805e-01       0.99    6.8782e-01       0.37    
 4     1.4471e-03       1.99    4.5586e-02       0.99    2.8027e-14       -0.9    6.4464e-02       0.99    5.6580e-01       0.28    

----------------------------------------  Linf errors in p    ----------------------------------------
 Lx    LinfEnergyp      eoc     LinfL2p          eoc     Linfh1p          eoc     LinfL2Stabp      eoc     
 0     4.8964e-01       ---     1.5326e-01       ---     9.6333e-01       ---     3.0250e-01       ---     
 1     1.3848e-01       1.82    6.1552e-02       1.32    5.3591e-01       0.85    1.2765e-01       1.24    
 2     3.7142e-02       1.9     1.8839e-02       1.71    2.8607e-01       0.91    5.1799e-02       1.3     
 3     1.1253e-02       1.72    8.8410e-03       1.09    1.7072e-01       0.74    2.2738e-02       1.19    
 4     4.2745e-03       1.4     4.4668e-03       0.98    1.2517e-01       0.45    1.1979e-02       0.92    

------------------------------------------------------------  L1 errors in u    ------------------------------------------------------------
 Lx    L1Energyu        eoc     L1L2u            eoc     L1h1u            eoc     L1L2Stabu        eoc     L1L2ROS          eoc     L1L2Penaltyu     eoc     
 0     1.4819e+00       ---     4.0289e-01       ---     3.7192e+00       ---     1.0008e+00       ---     2.3861e+00       ---     1.5884e-01       ---     
 1     8.7750e-01       0.76    1.3817e-01       1.54    2.2806e+00       0.71    4.2560e-01       1.23    1.3197e+00       0.85    4.6946e-02       1.76    
 2     4.5355e-01       0.95    3.7563e-02       1.88    1.3986e+00       0.71    1.5514e-01       1.46    7.7019e-01       0.78    1.4197e-02       1.73    
 3     2.3655e-01       0.94    9.8167e-03       1.94    8.4087e-01       0.73    5.6847e-02       1.45    4.4432e-01       0.79    4.1648e-03       1.77    
 4     1.2144e-01       0.96    2.5299e-03       1.96    4.7906e-01       0.81    2.0514e-02       1.47    2.4459e-01       0.86    1.1515e-03       1.85    

------------------------------------------------------------  Linf errors in u    ------------------------------------------------------------
 Lx    LinfEnergyu      eoc     LinfL2u          eoc     Linfh1u          eoc     LinfL2Stabu      eoc     LinfL2ROS        eoc     LinfL2Penaltyu   eoc     
 0     7.9720e-01       ---     2.7357e-01       ---     1.9895e+00       ---     5.4240e-01       ---     1.2663e+00       ---     8.7200e-02       ---     
 1     4.5950e-01       0.79    9.9217e-02       1.46    1.2348e+00       0.69    2.2357e-01       1.28    7.0086e-01       0.85    2.5901e-02       1.75    
 2     2.3407e-01       0.97    2.5819e-02       1.94    7.6586e-01       0.69    8.0159e-02       1.48    3.9547e-01       0.83    8.2046e-03       1.66    
 3     1.2078e-01       0.95    6.4925e-03       1.99    4.4223e-01       0.79    2.9158e-02       1.46    2.2872e-01       0.79    2.3213e-03       1.82    
 4     6.2117e-02       0.96    1.6311e-03       1.99    2.5791e-01       0.78    1.0522e-02       1.47    1.2595e-01       0.86    6.4439e-04       1.85    

----------------------------------------  L2 errors in p    ----------------------------------------
 Lx    L2Energyp        eoc     L2L2p            eoc     L2h1p            eoc     L2L2Stabp        eoc     
 0     6.6537e-01       ---     1.6102e-01       ---     1.2995e+00       ---     4.1339e-01       ---     
 1     1.8861e-01       1.82    6.0857e-02       1.4     7.3353e-01       0.83    1.7649e-01       1.23    
 2     5.0778e-02       1.89    1.5577e-02       1.97    3.9632e-01       0.89    7.1610e-02       1.3     
 3     1.5314e-02       1.73    4.0587e-03       1.94    2.3327e-01       0.76    3.1182e-02       1.2     
 4     5.6334e-03       1.44    1.1704e-03       1.79    1.6498e-01       0.5     1.6093e-02       0.95    

----------------------------------------  L1 errors in p    ----------------------------------------
 Lx    L1Energyp        eoc     L1L2p            eoc     L1h1p            eoc     L1L2Stabp        eoc     
 0     9.4041e-01       ---     2.2256e-01       ---     1.8361e+00       ---     5.8400e-01       ---     
 1     2.6669e-01       1.82    8.2302e-02       1.44    1.0371e+00       0.82    2.4956e-01       1.23    
 2     7.1799e-02       1.89    2.1118e-02       1.96    5.6044e-01       0.89    1.0126e-01       1.3     
 3     2.1653e-02       1.73    5.4173e-03       1.96    3.2984e-01       0.76    4.4094e-02       1.2     
 4     7.9614e-03       1.44    1.5175e-03       1.84    2.3316e-01       0.5     2.2748e-02       0.95    

--------------------------------------------------------------------------------  L2 errors in u    --------------------------------------------------------------------------------
 Lx    L2Energyu        eoc     L2L2u            eoc     L2h1u            eoc     L2L2Stabu        eoc     L2L2ROS          eoc     L2L2Penaltyu     eoc     L2uStart         eoc     L2uEnd           eoc     
 0     1.0494e+00       ---     2.9310e-01       ---     2.6351e+00       ---     7.0857e-01       ---     1.6991e+00       ---     1.1243e-01       ---     1.0841e-01       ---     2.7357e-01       ---     
 1     6.2078e-01       0.76    1.0147e-01       1.53    1.6153e+00       0.71    3.0109e-01       1.23    9.3505e-01       0.86    3.3256e-02       1.76    3.0927e-02       1.81    9.9217e-02       1.46    
 2     3.2075e-01       0.95    2.7184e-02       1.9     9.8983e-01       0.71    1.0972e-01       1.46    5.4492e-01       0.78    1.0061e-02       1.72    9.6021e-03       1.69    2.5819e-02       1.94    
 3     1.6727e-01       0.94    7.0556e-03       1.95    5.9477e-01       0.73    4.0199e-02       1.45    3.1423e-01       0.79    2.9483e-03       1.77    2.8867e-03       1.73    6.4925e-03       1.99    
 4     8.5876e-02       0.96    1.8106e-03       1.96    3.3882e-01       0.81    1.4506e-02       1.47    1.7296e-01       0.86    8.1505e-04       1.85    8.1675e-04       1.82    1.6311e-03       1.99    


==> NumericalResults/m1_q2_BDF1.dat <==
 Lx    MeshSize            TimeStepSize        LinfEnergyp         LinfL2p             Linfh1p             LinfL2Stabp         L1Energyu           L1L2u               L1h1u               L1L2Stabu           L1L2ROS             L1L2Penaltyu        LinfEnergyu         LinfL2u             Linfh1u             LinfL2Stabu         LinfL2ROS           LinfL2Penaltyu      L2Energyp           L2L2p               L2h1p               L2L2Stabp           L1Energyp           L1L2p               L1h1p               L1L2Stabp           L2Energyu           L2L2u               L2h1u               L2L2Stabu           L2L2ROS             L2L2Penaltyu        L2uStart            L2uEnd              LinfL2lsetp1        LinfL2n             LinfL2nhigh         LinfL2Pmat          LinfL2Hmat          LinfEnergypEOC      LinfL2pEOC          Linfh1pEOC          LinfL2StabpEOC      L1EnergyuEOC        L1L2uEOC            L1h1uEOC            L1L2StabuEOC        L1L2ROSEOC          L1L2PenaltyuEOC     LinfEnergyuEOC      LinfL2uEOC          Linfh1uEOC          LinfL2StabuEOC      LinfL2ROSEOC        LinfL2PenaltyuEOC   L2EnergypEOC        L2L2pEOC            L2h1pEOC            L2L2StabpEOC        L1EnergypEOC        L1L2pEOC            L1h1pEOC            L1L2StabpEOC        L2EnergyuEOC        L2L2uEOC            L2h1uEOC            L2L2StabuEOC        L2L2ROSEOC          L2L2PenaltyuEOC     L2uStartEOC         L2uEndEOC           LinfL2lsetp1EOC     LinfL2nEOC          LinfL2nhighEOC      LinfL2PmatEOC       LinfL2HmatEOC       
 0     5.0000e-01          2.0000e-01          4.6777e-01          1.3001e-01          9.4130e-01          3.4735e-01          7.2317e-01          2.7057e-01          1.9816e+00          4.7553e-01          1.5845e+00          4.8854e-02          4.2410e-01          1.8818e-01          1.1042e+00          2.9443e-01          8.7215e-01          2.5815e-02          6.3946e-01          1.3678e-01          1.2677e+00          4.6560e-01          9.0391e-01          1.8961e-01          1.7912e+00          6.5738e-01          5.1257e-01          1.9777e-01          1.4096e+00          3.3768e-01          1.1278e+00          3.4560e-02          6.8522e-02          1.8818e-01          1.7370e-02          7.5116e-02          5.9720e-03          1.0622e-01          8.8299e-01           nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                
 1     2.5000e-01          5.0000e-02          1.2041e-01          2.3500e-02          4.7403e-01          1.2071e-01          1.5887e-01          4.0911e-02          5.7598e-01          7.3699e-02          4.8412e-01          5.1577e-03          1.1836e-01          2.9288e-02          3.0464e-01          5.8519e-02          2.6042e-01          2.9474e-03          1.6558e-01          2.6834e-02          6.5660e-01          1.6756e-01          2.3413e-01          3.7614e-02          9.2848e-01          2.3693e-01          1.1271e-01          2.9935e-02          4.0850e-01          5.2365e-02          3.4360e-01          3.6516e-03          7.9843e-03          2.9288e-02          2.3038e-03          2.3034e-02          1.5671e-03          3.2573e-02          4.6839e-01          1.9600e+00          2.4700e+00          9.9000e-01          1.5200e+00          2.1900e+00          2.7300e+00          1.7800e+00          2.6900e+00          1.7100e+00          3.2400e+00          1.8400e+00          2.6800e+00          1.8600e+00          2.3300e+00          1.7400e+00          3.1300e+00          1.9500e+00          2.3500e+00          9.5000e-01          1.4700e+00          1.9500e+00          2.3300e+00          9.5000e-01          1.4700e+00          2.1900e+00          2.7200e+00          1.7900e+00          2.6900e+00          1.7100e+00          3.2400e+00          3.1000e+00          2.6800e+00          2.9100e+00          1.7100e+00          1.9300e+00          1.7100e+00          9.1000e-01          
 2     1.2500e-01          1.2500e-02          3.0528e-02          5.8440e-03          2.4003e-01          4.4547e-02          3.8283e-02          7.2772e-03          1.4630e-01          1.2589e-02          1.2445e-01          5.8697e-04          4.6863e-02          5.8484e-03          7.6541e-02          1.6480e-02          6.4976e-02          3.9156e-04          4.1969e-02          6.1804e-03          3.3629e-01          6.1078e-02          5.9348e-02          8.6675e-03          4.7558e-01          8.6371e-02          2.7250e-02          5.4575e-03          1.0354e-01          8.9758e-03          8.8102e-02          4.1546e-04          1.0657e-03          5.8484e-03          2.7711e-04          5.9346e-03          2.1880e-04          8.3928e-03          2.3332e-01          1.9800e+00          2.0100e+00          9.8000e-01          1.4400e+00          2.0500e+00          2.4900e+00          1.9800e+00          2.5500e+00          1.9600e+00          3.1400e+00          1.3400e+00          2.3200e+00          1.9900e+00          1.8300e+00          2.0000e+00          2.9100e+00          1.9800e+00          2.1200e+00          9.7000e-01          1.4600e+00          1.9800e+00          2.1200e+00          9.7000e-01          1.4600e+00          2.0500e+00          2.4600e+00          1.9800e+00          2.5400e+00          1.9600e+00          3.1400e+00          2.9100e+00          2.3200e+00          3.0600e+00          1.9600e+00          2.8400e+00          1.9600e+00          1.0100e+00          
 3     6.2500e-02          3.1250e-03          7.6857e-03          1.5426e-03          1.2113e-01          1.6033e-02          9.4214e-03          1.5399e-03          3.5072e-02          2.2032e-03          2.9913e-02          7.1818e-05          1.6097e-02          1.3671e-03          1.9900e-02          4.0050e-03          1.5388e-02          6.7625e-05          1.0543e-02          1.5029e-03          1.6919e-01          2.1922e-02          1.4909e-02          2.1078e-03          2.3926e-01          3.1000e-02          6.6927e-03          1.2008e-03          2.4804e-02          1.5665e-03          2.1156e-02          5.0848e-05          1.5787e-04          1.3671e-03          3.4653e-05          1.5565e-03          2.8452e-05          2.2012e-03          1.1849e-01          1.9900e+00          1.9200e+00          9.9000e-01          1.4700e+00          2.0200e+00          2.2400e+00          2.0600e+00          2.5100e+00          2.0600e+00          3.0300e+00          1.5400e+00          2.1000e+00          1.9400e+00          2.0400e+00          2.0800e+00          2.5300e+00          1.9900e+00          2.0400e+00          9.9000e-01          1.4800e+00          1.9900e+00          2.0400e+00          9.9000e-01          1.4800e+00          2.0300e+00          2.1800e+00          2.0600e+00          2.5200e+00          2.0600e+00          3.0300e+00          2.7500e+00          2.1000e+00          3.0000e+00          1.9300e+00          2.9400e+00          1.9300e+00          9.8000e-01          



==> NumericalResults/m1_q2_BDF1_summary.txt <==

------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
----------------------------------------                                        24.01.2023, 13:23:52                                        ----------------------------------------
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

Functions taken from /home/data/schwering/research/OurPaper/TangentialNS_OlshanksiiReusken/Ngsxfem/functions/function_modules/MovingNavierStokes_SphereToRight_divGfree_vel1d5_mu1d200_ConstNormalExt with L2L2-norm of exact uT: 3.4087e+00

Solved with /home/data/schwering/research/OurPaper/TangentialNS_OlshanksiiReusken/Ngsxfem/TSNS_ORpaper.py 

With parameters: {'ku': '2', 'kp': '1', 'kg': '2', 'BDF': '1', 'h_0': '0.5', 'dt0': '0.2', 't_start': '0.0', 't_end': '2.0', 'mu': '0.005', 'do_ProjectOnUpdate': 'False', 'tau': '1/(h*h)', 'rhou': '1/h', 'rhop': 'h', 'DeformThreshold': '1'}

--------------------------   Used time:    ------------------------- 
Step 0 : 0:00:17
Step 1 : 0:01:58
Step 2 : 0:19:11
Step 3 : 5:06:16

Total time: 5:27:44

--------------------------------------------------------------   Special Quantities     -------------------------------------------------------
 Lx    AveRelevantDofs  mult    AveElemCut       mult    AveElemCutExt    mult    SecondsPerStep   mult    MeshElements     mult    
 0     3.10e+03         ---     3.98e+02         ---     5.06e+02         ---     1.75e+01         ---     2.14e+03         ---     
 1     1.15e+04         3.72    1.66e+03         4.16    1.84e+03         3.64    1.19e+02         6.77    1.71e+04         8.0     
 2     4.47e+04         3.88    6.67e+03         4.03    7.03e+03         3.82    1.15e+03         9.7     1.37e+05         8.0     
 3     1.76e+05         3.93    2.67e+04         4.0     2.74e+04         3.9     1.84e+04         15.96   1.10e+06         8.0     

--------------------------------------------------  Geometric    --------------------------------------------------
 Lx    LinfL2lsetp1     eoc     LinfL2n          eoc     LinfL2nhigh      eoc     LinfL2Pmat       eoc     LinfL2Hmat       eoc     
 0     1.7370e-02       ---     7.5116e-02       ---     5.9720e-03       ---     1.0622e-01       ---     8.8299e-01       ---     
 1     2.3038e-03       2.91    2.3034e-02       1.71    1.5671e-03       1.93    3.2573e-02       1.71    4.6839e-01       0.91    
 2     2.7711e-04       3.06    5.9346e-03       1.96    2.1880e-04       2.84    8.3928e-03       1.96    2.3332e-01       1.01    
 3     3.4653e-05       3.0     1.5565e-03       1.93    2.8452e-05       2.94    2.2012e-03       1.93    1.1849e-01       0.98    

----------------------------------------  Linf errors in p    ----------------------------------------
 Lx    LinfEnergyp      eoc     LinfL2p          eoc     Linfh1p          eoc     LinfL2Stabp      eoc     
 0     4.6777e-01       ---     1.3001e-01       ---     9.4130e-01       ---     3.4735e-01       ---     
 1     1.2041e-01       1.96    2.3500e-02       2.47    4.7403e-01       0.99    1.2071e-01       1.52    
 2     3.0528e-02       1.98    5.8440e-03       2.01    2.4003e-01       0.98    4.4547e-02       1.44    
 3     7.6857e-03       1.99    1.5426e-03       1.92    1.2113e-01       0.99    1.6033e-02       1.47    

------------------------------------------------------------  L1 errors in u    ------------------------------------------------------------
 Lx    L1Energyu        eoc     L1L2u            eoc     L1h1u            eoc     L1L2Stabu        eoc     L1L2ROS          eoc     L1L2Penaltyu     eoc     
 0     7.2317e-01       ---     2.7057e-01       ---     1.9816e+00       ---     4.7553e-01       ---     1.5845e+00       ---     4.8854e-02       ---     
 1     1.5887e-01       2.19    4.0911e-02       2.73    5.7598e-01       1.78    7.3699e-02       2.69    4.8412e-01       1.71    5.1577e-03       3.24    
 2     3.8283e-02       2.05    7.2772e-03       2.49    1.4630e-01       1.98    1.2589e-02       2.55    1.2445e-01       1.96    5.8697e-04       3.14    
 3     9.4214e-03       2.02    1.5399e-03       2.24    3.5072e-02       2.06    2.2032e-03       2.51    2.9913e-02       2.06    7.1818e-05       3.03    

------------------------------------------------------------  Linf errors in u    ------------------------------------------------------------
 Lx    LinfEnergyu      eoc     LinfL2u          eoc     Linfh1u          eoc     LinfL2Stabu      eoc     LinfL2ROS        eoc     LinfL2Penaltyu   eoc     
 0     4.2410e-01       ---     1.8818e-01       ---     1.1042e+00       ---     2.9443e-01       ---     8.7215e-01       ---     2.5815e-02       ---     
 1     1.1836e-01       1.84    2.9288e-02       2.68    3.0464e-01       1.86    5.8519e-02       2.33    2.6042e-01       1.74    2.9474e-03       3.13    
 2     4.6863e-02       1.34    5.8484e-03       2.32    7.6541e-02       1.99    1.6480e-02       1.83    6.4976e-02       2.0     3.9156e-04       2.91    
 3     1.6097e-02       1.54    1.3671e-03       2.1     1.9900e-02       1.94    4.0050e-03       2.04    1.5388e-02       2.08    6.7625e-05       2.53    

----------------------------------------  L2 errors in p    ----------------------------------------
 Lx    L2Energyp        eoc     L2L2p            eoc     L2h1p            eoc     L2L2Stabp        eoc     
 0     6.3946e-01       ---     1.3678e-01       ---     1.2677e+00       ---     4.6560e-01       ---     
 1     1.6558e-01       1.95    2.6834e-02       2.35    6.5660e-01       0.95    1.6756e-01       1.47    
 2     4.1969e-02       1.98    6.1804e-03       2.12    3.3629e-01       0.97    6.1078e-02       1.46    
 3     1.0543e-02       1.99    1.5029e-03       2.04    1.6919e-01       0.99    2.1922e-02       1.48    

----------------------------------------  L1 errors in p    ----------------------------------------
 Lx    L1Energyp        eoc     L1L2p            eoc     L1h1p            eoc     L1L2Stabp        eoc     
 0     9.0391e-01       ---     1.8961e-01       ---     1.7912e+00       ---     6.5738e-01       ---     
 1     2.3413e-01       1.95    3.7614e-02       2.33    9.2848e-01       0.95    2.3693e-01       1.47    
 2     5.9348e-02       1.98    8.6675e-03       2.12    4.7558e-01       0.97    8.6371e-02       1.46    
 3     1.4909e-02       1.99    2.1078e-03       2.04    2.3926e-01       0.99    3.1000e-02       1.48    

--------------------------------------------------------------------------------  L2 errors in u    --------------------------------------------------------------------------------
 Lx    L2Energyu        eoc     L2L2u            eoc     L2h1u            eoc     L2L2Stabu        eoc     L2L2ROS          eoc     L2L2Penaltyu     eoc     L2uStart         eoc     L2uEnd           eoc     
 0     5.1257e-01       ---     1.9777e-01       ---     1.4096e+00       ---     3.3768e-01       ---     1.1278e+00       ---     3.4560e-02       ---     6.8522e-02       ---     1.8818e-01       ---     
 1     1.1271e-01       2.19    2.9935e-02       2.72    4.0850e-01       1.79    5.2365e-02       2.69    3.4360e-01       1.71    3.6516e-03       3.24    7.9843e-03       3.1     2.9288e-02       2.68    
 2     2.7250e-02       2.05    5.4575e-03       2.46    1.0354e-01       1.98    8.9758e-03       2.54    8.8102e-02       1.96    4.1546e-04       3.14    1.0657e-03       2.91    5.8484e-03       2.32    
 3     6.6927e-03       2.03    1.2008e-03       2.18    2.4804e-02       2.06    1.5665e-03       2.52    2.1156e-02       2.06    5.0848e-05       3.03    1.5787e-04       2.75    1.3671e-03       2.1     


==> NumericalResults/m1_q2_BDF2.dat <==
 Lx    MeshSize            TimeStepSize        LinfEnergyp         LinfL2p             Linfh1p             LinfL2Stabp         L1Energyu           L1L2u               L1h1u               L1L2Stabu           L1L2ROS             L1L2Penaltyu        LinfEnergyu         LinfL2u             Linfh1u             LinfL2Stabu         LinfL2ROS           LinfL2Penaltyu      L2Energyp           L2L2p               L2h1p               L2L2Stabp           L1Energyp           L1L2p               L1h1p               L1L2Stabp           L2Energyu           L2L2u               L2h1u               L2L2Stabu           L2L2ROS             L2L2Penaltyu        L2uStart            L2uEnd              LinfL2lsetp1        LinfL2n             LinfL2nhigh         LinfL2Pmat          LinfL2Hmat          LinfEnergypEOC      LinfL2pEOC          Linfh1pEOC          LinfL2StabpEOC      L1EnergyuEOC        L1L2uEOC            L1h1uEOC            L1L2StabuEOC        L1L2ROSEOC          L1L2PenaltyuEOC     LinfEnergyuEOC      LinfL2uEOC          Linfh1uEOC          LinfL2StabuEOC      LinfL2ROSEOC        LinfL2PenaltyuEOC   L2EnergypEOC        L2L2pEOC            L2h1pEOC            L2L2StabpEOC        L1EnergypEOC        L1L2pEOC            L1h1pEOC            L1L2StabpEOC        L2EnergyuEOC        L2L2uEOC            L2h1uEOC            L2L2StabuEOC        L2L2ROSEOC          L2L2PenaltyuEOC     L2uStartEOC         L2uEndEOC           LinfL2lsetp1EOC     LinfL2nEOC          LinfL2nhighEOC      LinfL2PmatEOC       LinfL2HmatEOC       
 0     5.0000e-01          2.0000e-01          4.5979e-01          1.1154e-01          9.2428e-01          3.5170e-01          8.3601e-01          2.5955e-01          1.9460e+00          5.6249e-01          1.5159e+00          5.2631e-02          4.7105e-01          1.8129e-01          1.0939e+00          3.2892e-01          8.4541e-01          2.9201e-02          6.3546e-01          1.2092e-01          1.2598e+00          4.6638e-01          8.9827e-01          1.6816e-01          1.7805e+00          6.5784e-01          5.9259e-01          1.8997e-01          1.3865e+00          3.9915e-01          1.0820e+00          3.7262e-02          6.0655e-02          1.8129e-01          1.7370e-02          7.8566e-02          6.0981e-03          1.1109e-01          8.9876e-01           nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                
 1     2.5000e-01          1.0000e-01          1.2020e-01          1.8298e-02          4.7051e-01          1.1981e-01          1.9087e-01          3.5498e-02          5.3451e-01          9.1443e-02          4.3727e-01          5.3379e-03          2.3760e-01          2.4132e-02          2.7723e-01          1.1827e-01          2.3091e-01          3.7580e-03          1.6489e-01          2.0883e-02          6.5354e-01          1.6676e-01          2.3316e-01          2.9464e-02          9.2415e-01          2.3580e-01          1.4265e-01          2.5663e-02          3.7816e-01          6.8822e-02          3.0957e-01          3.7934e-03          1.0303e-02          2.4132e-02          2.2974e-03          2.4108e-02          1.6061e-03          3.4093e-02          4.7100e-01          1.9400e+00          2.6100e+00          9.7000e-01          1.5500e+00          2.1300e+00          2.8700e+00          1.8600e+00          2.6200e+00          1.7900e+00          3.3000e+00          9.9000e-01          2.9100e+00          1.9800e+00          1.4800e+00          1.8700e+00          2.9600e+00          1.9500e+00          2.5300e+00          9.5000e-01          1.4800e+00          1.9500e+00          2.5100e+00          9.5000e-01          1.4800e+00          2.0500e+00          2.8900e+00          1.8700e+00          2.5400e+00          1.8100e+00          3.3000e+00          2.5600e+00          2.9100e+00          2.9200e+00          1.7000e+00          1.9200e+00          1.7000e+00          9.3000e-01          
 2     1.2500e-01          5.0000e-02          3.0671e-02          3.8806e-03          2.4038e-01          4.4541e-02          4.6946e-02          5.9879e-03          1.3826e-01          1.5946e-02          1.1358e-01          6.0122e-04          1.1239e-01          4.4846e-03          1.3235e-01          3.9555e-02          9.4804e-02          8.1230e-04          4.1910e-02          4.6235e-03          3.3599e-01          6.0756e-02          5.9263e-02          6.5343e-03          4.7516e-01          8.5915e-02          3.8827e-02          4.3781e-03          9.8832e-02          1.3353e-02          8.0794e-02          4.4087e-04          2.5255e-03          4.4846e-03          2.7762e-04          6.3165e-03          2.2451e-04          8.9328e-03          2.3764e-01          1.9700e+00          2.2400e+00          9.7000e-01          1.4300e+00          2.0200e+00          2.5700e+00          1.9500e+00          2.5200e+00          1.9400e+00          3.1500e+00          1.0800e+00          2.4300e+00          1.0700e+00          1.5800e+00          1.2800e+00          2.2100e+00          1.9800e+00          2.1800e+00          9.6000e-01          1.4600e+00          1.9800e+00          2.1700e+00          9.6000e-01          1.4600e+00          1.8800e+00          2.5500e+00          1.9400e+00          2.3700e+00          1.9400e+00          3.1100e+00          2.0300e+00          2.4300e+00          3.0500e+00          1.9300e+00          2.8400e+00          1.9300e+00          9.9000e-01          
 3     6.2500e-02          2.5000e-02          8.2481e-03          9.7989e-04          1.2873e-01          1.6685e-02          1.1879e-02          1.1740e-03          3.3768e-02          2.8665e-03          2.7751e-02          7.2336e-05          5.4444e-02          1.0013e-03          7.3914e-02          1.3535e-02          5.2905e-02          1.9182e-04          1.0549e-02          1.1091e-03          1.6935e-01          2.1866e-02          1.4917e-02          1.5678e-03          2.3948e-01          3.0920e-02          1.1408e-02          8.9133e-04          2.5594e-02          2.7960e-03          2.0612e-02          5.6855e-05          6.8496e-04          1.0013e-03          3.4575e-05          1.6473e-03          2.9542e-05          2.3296e-03          1.2071e-01          1.8900e+00          1.9900e+00          9.0000e-01          1.4200e+00          1.9800e+00          2.3500e+00          2.0300e+00          2.4800e+00          2.0300e+00          3.0600e+00          1.0500e+00          2.1600e+00          8.4000e-01          1.5500e+00          8.4000e-01          2.0800e+00          1.9900e+00          2.0600e+00          9.9000e-01          1.4700e+00          1.9900e+00          2.0600e+00          9.9000e-01          1.4700e+00          1.7700e+00          2.3000e+00          1.9500e+00          2.2600e+00          1.9700e+00          2.9500e+00          1.8800e+00          2.1600e+00          3.0100e+00          1.9400e+00          2.9300e+00          1.9400e+00          9.8000e-01          
 4     3.1250e-02          1.2500e-02          2.4620e-03          3.0798e-04          7.6489e-02          6.9228e-03          3.0177e-03          2.6298e-04          8.2732e-03          5.1634e-04          6.8200e-03          8.9952e-06          2.7610e-02          2.4389e-04          4.1980e-02          4.8477e-03          3.0117e-02          4.8146e-05          2.6459e-03          2.7435e-04          8.5076e-02          7.7923e-03          3.7404e-03          3.8753e-04          1.2029e-01          1.1017e-02          3.6228e-03          2.0714e-04          7.2575e-03          6.3111e-04          5.6949e-03          8.0295e-06          1.9562e-04          2.4389e-04          4.2789e-06          4.1426e-04          3.7306e-06          5.8586e-04          6.1228e-02          1.7400e+00          1.6700e+00          7.5000e-01          1.2700e+00          1.9800e+00          2.1600e+00          2.0300e+00          2.4700e+00          2.0200e+00          3.0100e+00          9.8000e-01          2.0400e+00          8.2000e-01          1.4800e+00          8.1000e-01          1.9900e+00          2.0000e+00          2.0200e+00          9.9000e-01          1.4900e+00          2.0000e+00          2.0200e+00          9.9000e-01          1.4900e+00          1.6500e+00          2.1100e+00          1.8200e+00          2.1500e+00          1.8600e+00          2.8200e+00          1.8100e+00          2.0400e+00          3.0100e+00          1.9900e+00          2.9900e+00          1.9900e+00          9.8000e-01          



==> NumericalResults/m1_q2_BDF2_summary.txt <==

------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
----------------------------------------                                        24.01.2023, 13:35:59                                        ----------------------------------------
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

Functions taken from /home/data/schwering/research/OurPaper/TangentialNS_OlshanksiiReusken/Ngsxfem/functions/function_modules/MovingNavierStokes_SphereToRight_divGfree_vel1d5_mu1d200_ConstNormalExt with L2L2-norm of exact uT: 3.4096e+00

Solved with /home/data/schwering/research/OurPaper/TangentialNS_OlshanksiiReusken/Ngsxfem/TSNS_ORpaper.py 

With parameters: {'ku': '2', 'kp': '1', 'kg': '2', 'BDF': '2', 'h_0': '0.5', 'dt0': '0.2', 't_start': '0.0', 't_end': '2.0', 'mu': '0.005', 'do_ProjectOnUpdate': 'False', 'tau': '1/(h*h)', 'rhou': '1/h', 'rhop': 'h', 'DeformThreshold': '1'}

--------------------------   Used time:    ------------------------- 
Step 0 : 0:00:04
Step 1 : 0:00:23
Step 2 : 0:03:06
Step 3 : 0:33:06
Step 4 : 7:03:06

Total time: 7:39:47

--------------------------------------------------------------   Special Quantities     -------------------------------------------------------
 Lx    AveRelevantDofs  mult    AveElemCut       mult    AveElemCutExt    mult    SecondsPerStep   mult    MeshElements     mult    
 0     3.57e+03         ---     3.98e+02         ---     6.17e+02         ---     4.92e+00         ---     2.14e+03         ---     
 1     1.35e+04         3.79    1.66e+03         4.16    2.35e+03         3.8     2.37e+01         4.83    1.71e+04         8.0     
 2     5.43e+04         4.01    6.67e+03         4.03    9.44e+03         4.02    1.87e+02         7.86    1.37e+05         8.0     
 3     2.17e+05         4.0     2.67e+04         4.0     3.77e+04         4.0     1.99e+03         10.65   1.10e+06         8.0     
 4     8.71e+05         4.01    1.07e+05         4.0     1.51e+05         4.01    2.54e+04         12.78   8.78e+06         8.0     

--------------------------------------------------  Geometric    --------------------------------------------------
 Lx    LinfL2lsetp1     eoc     LinfL2n          eoc     LinfL2nhigh      eoc     LinfL2Pmat       eoc     LinfL2Hmat       eoc     
 0     1.7370e-02       ---     7.8566e-02       ---     6.0981e-03       ---     1.1109e-01       ---     8.9876e-01       ---     
 1     2.2974e-03       2.92    2.4108e-02       1.7     1.6061e-03       1.92    3.4093e-02       1.7     4.7100e-01       0.93    
 2     2.7762e-04       3.05    6.3165e-03       1.93    2.2451e-04       2.84    8.9328e-03       1.93    2.3764e-01       0.99    
 3     3.4575e-05       3.01    1.6473e-03       1.94    2.9542e-05       2.93    2.3296e-03       1.94    1.2071e-01       0.98    
 4     4.2789e-06       3.01    4.1426e-04       1.99    3.7306e-06       2.99    5.8586e-04       1.99    6.1228e-02       0.98    

----------------------------------------  Linf errors in p    ----------------------------------------
 Lx    LinfEnergyp      eoc     LinfL2p          eoc     Linfh1p          eoc     LinfL2Stabp      eoc     
 0     4.5979e-01       ---     1.1154e-01       ---     9.2428e-01       ---     3.5170e-01       ---     
 1     1.2020e-01       1.94    1.8298e-02       2.61    4.7051e-01       0.97    1.1981e-01       1.55    
 2     3.0671e-02       1.97    3.8806e-03       2.24    2.4038e-01       0.97    4.4541e-02       1.43    
 3     8.2481e-03       1.89    9.7989e-04       1.99    1.2873e-01       0.9     1.6685e-02       1.42    
 4     2.4620e-03       1.74    3.0798e-04       1.67    7.6489e-02       0.75    6.9228e-03       1.27    

------------------------------------------------------------  L1 errors in u    ------------------------------------------------------------
 Lx    L1Energyu        eoc     L1L2u            eoc     L1h1u            eoc     L1L2Stabu        eoc     L1L2ROS          eoc     L1L2Penaltyu     eoc     
 0     8.3601e-01       ---     2.5955e-01       ---     1.9460e+00       ---     5.6249e-01       ---     1.5159e+00       ---     5.2631e-02       ---     
 1     1.9087e-01       2.13    3.5498e-02       2.87    5.3451e-01       1.86    9.1443e-02       2.62    4.3727e-01       1.79    5.3379e-03       3.3     
 2     4.6946e-02       2.02    5.9879e-03       2.57    1.3826e-01       1.95    1.5946e-02       2.52    1.1358e-01       1.94    6.0122e-04       3.15    
 3     1.1879e-02       1.98    1.1740e-03       2.35    3.3768e-02       2.03    2.8665e-03       2.48    2.7751e-02       2.03    7.2336e-05       3.06    
 4     3.0177e-03       1.98    2.6298e-04       2.16    8.2732e-03       2.03    5.1634e-04       2.47    6.8200e-03       2.02    8.9952e-06       3.01    

------------------------------------------------------------  Linf errors in u    ------------------------------------------------------------
 Lx    LinfEnergyu      eoc     LinfL2u          eoc     Linfh1u          eoc     LinfL2Stabu      eoc     LinfL2ROS        eoc     LinfL2Penaltyu   eoc     
 0     4.7105e-01       ---     1.8129e-01       ---     1.0939e+00       ---     3.2892e-01       ---     8.4541e-01       ---     2.9201e-02       ---     
 1     2.3760e-01       0.99    2.4132e-02       2.91    2.7723e-01       1.98    1.1827e-01       1.48    2.3091e-01       1.87    3.7580e-03       2.96    
 2     1.1239e-01       1.08    4.4846e-03       2.43    1.3235e-01       1.07    3.9555e-02       1.58    9.4804e-02       1.28    8.1230e-04       2.21    
 3     5.4444e-02       1.05    1.0013e-03       2.16    7.3914e-02       0.84    1.3535e-02       1.55    5.2905e-02       0.84    1.9182e-04       2.08    
 4     2.7610e-02       0.98    2.4389e-04       2.04    4.1980e-02       0.82    4.8477e-03       1.48    3.0117e-02       0.81    4.8146e-05       1.99    

----------------------------------------  L2 errors in p    ----------------------------------------
 Lx    L2Energyp        eoc     L2L2p            eoc     L2h1p            eoc     L2L2Stabp        eoc     
 0     6.3546e-01       ---     1.2092e-01       ---     1.2598e+00       ---     4.6638e-01       ---     
 1     1.6489e-01       1.95    2.0883e-02       2.53    6.5354e-01       0.95    1.6676e-01       1.48    
 2     4.1910e-02       1.98    4.6235e-03       2.18    3.3599e-01       0.96    6.0756e-02       1.46    
 3     1.0549e-02       1.99    1.1091e-03       2.06    1.6935e-01       0.99    2.1866e-02       1.47    
 4     2.6459e-03       2.0     2.7435e-04       2.02    8.5076e-02       0.99    7.7923e-03       1.49    

----------------------------------------  L1 errors in p    ----------------------------------------
 Lx    L1Energyp        eoc     L1L2p            eoc     L1h1p            eoc     L1L2Stabp        eoc     
 0     8.9827e-01       ---     1.6816e-01       ---     1.7805e+00       ---     6.5784e-01       ---     
 1     2.3316e-01       1.95    2.9464e-02       2.51    9.2415e-01       0.95    2.3580e-01       1.48    
 2     5.9263e-02       1.98    6.5343e-03       2.17    4.7516e-01       0.96    8.5915e-02       1.46    
 3     1.4917e-02       1.99    1.5678e-03       2.06    2.3948e-01       0.99    3.0920e-02       1.47    
 4     3.7404e-03       2.0     3.8753e-04       2.02    1.2029e-01       0.99    1.1017e-02       1.49    

--------------------------------------------------------------------------------  L2 errors in u    --------------------------------------------------------------------------------
 Lx    L2Energyu        eoc     L2L2u            eoc     L2h1u            eoc     L2L2Stabu        eoc     L2L2ROS          eoc     L2L2Penaltyu     eoc     L2uStart         eoc     L2uEnd           eoc     
 0     5.9259e-01       ---     1.8997e-01       ---     1.3865e+00       ---     3.9915e-01       ---     1.0820e+00       ---     3.7262e-02       ---     6.0655e-02       ---     1.8129e-01       ---     
 1     1.4265e-01       2.05    2.5663e-02       2.89    3.7816e-01       1.87    6.8822e-02       2.54    3.0957e-01       1.81    3.7934e-03       3.3     1.0303e-02       2.56    2.4132e-02       2.91    
 2     3.8827e-02       1.88    4.3781e-03       2.55    9.8832e-02       1.94    1.3353e-02       2.37    8.0794e-02       1.94    4.4087e-04       3.11    2.5255e-03       2.03    4.4846e-03       2.43    
 3     1.1408e-02       1.77    8.9133e-04       2.3     2.5594e-02       1.95    2.7960e-03       2.26    2.0612e-02       1.97    5.6855e-05       2.95    6.8496e-04       1.88    1.0013e-03       2.16    
 4     3.6228e-03       1.65    2.0714e-04       2.11    7.2575e-03       1.82    6.3111e-04       2.15    5.6949e-03       1.86    8.0295e-06       2.82    1.9562e-04       1.81    2.4389e-04       2.04    


==> NumericalResults/m2_q3_BDF3.dat <==
 Lx    MeshSize            TimeStepSize        LinfEnergyp         LinfL2p             Linfh1p             LinfL2Stabp         L1Energyu           L1L2u               L1h1u               L1L2Stabu           L1L2ROS             L1L2Penaltyu        LinfEnergyu         LinfL2u             Linfh1u             LinfL2Stabu         LinfL2ROS           LinfL2Penaltyu      L2Energyp           L2L2p               L2h1p               L2L2Stabp           L1Energyp           L1L2p               L1h1p               L1L2Stabp           L2Energyu           L2L2u               L2h1u               L2L2Stabu           L2L2ROS             L2L2Penaltyu        L2uStart            L2uEnd              LinfL2lsetp1        LinfL2n             LinfL2nhigh         LinfL2Pmat          LinfL2Hmat          LinfEnergypEOC      LinfL2pEOC          Linfh1pEOC          LinfL2StabpEOC      L1EnergyuEOC        L1L2uEOC            L1h1uEOC            L1L2StabuEOC        L1L2ROSEOC          L1L2PenaltyuEOC     LinfEnergyuEOC      LinfL2uEOC          Linfh1uEOC          LinfL2StabuEOC      LinfL2ROSEOC        LinfL2PenaltyuEOC   L2EnergypEOC        L2L2pEOC            L2h1pEOC            L2L2StabpEOC        L1EnergypEOC        L1L2pEOC            L1h1pEOC            L1L2StabpEOC        L2EnergyuEOC        L2L2uEOC            L2h1uEOC            L2L2StabuEOC        L2L2ROSEOC          L2L2PenaltyuEOC     L2uStartEOC         L2uEndEOC           LinfL2lsetp1EOC     LinfL2nEOC          LinfL2nhighEOC      LinfL2PmatEOC       LinfL2HmatEOC       
 0     5.0000e-01          2.0000e-01          1.2891e-01          2.3235e-02          2.2010e-01          8.3838e-02          2.9365e-01          6.7914e-02          6.7555e-01          2.0059e-01          4.4423e-01          2.5404e-02          1.7778e-01          5.9199e-02          4.4462e-01          1.2056e-01          2.8836e-01          1.6065e-02          1.6780e-01          2.2346e-02          2.8968e-01          1.0960e-01          2.3699e-01          3.0574e-02          4.0930e-01          1.5479e-01          2.1043e-01          5.1813e-02          4.8529e-01          1.4363e-01          3.1970e-01          1.8116e-02          1.4923e-02          5.9199e-02          4.8474e-03          3.2109e-02          1.3931e-03          4.5398e-02          2.2820e-01           nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                 nan                
 1     2.5000e-01          1.0000e-01          1.6431e-02          1.2106e-03          5.2509e-02          1.4115e-02          2.7644e-02          3.4915e-03          9.5046e-02          1.3223e-02          5.7299e-02          1.7763e-03          1.7305e-02          2.1045e-03          6.0185e-02          8.3218e-03          2.9915e-02          1.2423e-03          2.2449e-02          1.5891e-03          7.1767e-02          1.9420e-02          3.1744e-02          2.2459e-03          1.0147e-01          2.7456e-02          1.9684e-02          2.4928e-03          6.7507e-02          9.4194e-03          4.0598e-02          1.2726e-03          1.0512e-03          2.1045e-03          3.9947e-04          5.4874e-03          2.3345e-04          7.7603e-03          7.3570e-02          2.9700e+00          4.2600e+00          2.0700e+00          2.5700e+00          3.4100e+00          4.2800e+00          2.8300e+00          3.9200e+00          2.9500e+00          3.8400e+00          3.3600e+00          4.8100e+00          2.8900e+00          3.8600e+00          3.2700e+00          3.6900e+00          2.9000e+00          3.8100e+00          2.0100e+00          2.5000e+00          2.9000e+00          3.7700e+00          2.0100e+00          2.5000e+00          3.4200e+00          4.3800e+00          2.8500e+00          3.9300e+00          2.9800e+00          3.8300e+00          3.8300e+00          4.8100e+00          3.6000e+00          2.5500e+00          2.5800e+00          2.5500e+00          1.6300e+00          
 2     1.2500e-01          5.0000e-02          2.0949e-03          2.3386e-04          1.2943e-02          2.5684e-03          2.9871e-03          2.0954e-04          1.3879e-02          9.8718e-04          7.8574e-03          1.2223e-04          1.5834e-03          1.2316e-04          8.3625e-03          5.1529e-04          4.1144e-03          8.4789e-05          2.9085e-03          2.0261e-04          1.7956e-02          3.5925e-03          4.1130e-03          2.8448e-04          2.5391e-02          5.0805e-03          2.1130e-03          1.4893e-04          9.8481e-03          6.9820e-04          5.5612e-03          8.7416e-05          7.1241e-05          1.2316e-04          2.6746e-05          7.4276e-04          1.5833e-05          1.0504e-03          1.6903e-02          2.9700e+00          2.3700e+00          2.0200e+00          2.4600e+00          3.2100e+00          4.0600e+00          2.7800e+00          3.7400e+00          2.8700e+00          3.8600e+00          3.4500e+00          4.0900e+00          2.8500e+00          4.0100e+00          2.8600e+00          3.8700e+00          2.9500e+00          2.9700e+00          2.0000e+00          2.4300e+00          2.9500e+00          2.9800e+00          2.0000e+00          2.4300e+00          3.2200e+00          4.0700e+00          2.7800e+00          3.7500e+00          2.8700e+00          3.8600e+00          3.8800e+00          4.0900e+00          3.9000e+00          2.8900e+00          3.8800e+00          2.8900e+00          2.1200e+00          
 3     6.2500e-02          2.5000e-02          2.6538e-04          3.4013e-05          3.2066e-03          4.6340e-04          3.7014e-04          1.8500e-05          1.9645e-03          8.5350e-05          1.0723e-03          8.1975e-06          1.9948e-04          1.3916e-05          1.2499e-03          4.4883e-05          5.6667e-04          5.9864e-06          3.7011e-04          3.1119e-05          4.4590e-03          6.4957e-04          5.2339e-04          4.3453e-05          6.3055e-03          9.1862e-04          2.6181e-04          1.3477e-05          1.3940e-03          6.0358e-05          7.5895e-04          5.8663e-06          4.9462e-06          1.3916e-05          1.7510e-06          9.1603e-05          9.8501e-07          1.2955e-04          3.8307e-03          2.9800e+00          2.7800e+00          2.0100e+00          2.4700e+00          3.0100e+00          3.5000e+00          2.8200e+00          3.5300e+00          2.8700e+00          3.9000e+00          2.9900e+00          3.1500e+00          2.7400e+00          3.5200e+00          2.8600e+00          3.8200e+00          2.9700e+00          2.7000e+00          2.0100e+00          2.4700e+00          2.9700e+00          2.7100e+00          2.0100e+00          2.4700e+00          3.0100e+00          3.4700e+00          2.8200e+00          3.5300e+00          2.8700e+00          3.9000e+00          3.8500e+00          3.1500e+00          3.9300e+00          3.0200e+00          4.0100e+00          3.0200e+00          2.1400e+00          
 4     3.1250e-02          1.2500e-02          3.3954e-05          1.6497e-05          8.2312e-04          8.3468e-05          4.7265e-05          5.3972e-06          2.7538e-04          7.5784e-06          1.5139e-04          5.3423e-07          2.5307e-05          5.2928e-06          1.6250e-04          3.9466e-06          7.9971e-05          3.6254e-07          4.7357e-05          6.9856e-06          1.1425e-03          1.1700e-04          6.6970e-05          9.4080e-06          1.6155e-03          1.6546e-04          3.3434e-05          4.3184e-06          1.9527e-04          5.3592e-06          1.0714e-04          3.8176e-07          3.3740e-07          5.2928e-06          1.1198e-07          1.1389e-05          6.2804e-08          1.6107e-05          8.8388e-04          2.9700e+00          1.0400e+00          1.9600e+00          2.4700e+00          2.9700e+00          1.7800e+00          2.8300e+00          3.4900e+00          2.8200e+00          3.9400e+00          2.9800e+00          1.3900e+00          2.9400e+00          3.5100e+00          2.8200e+00          4.0500e+00          2.9700e+00          2.1600e+00          1.9600e+00          2.4700e+00          2.9700e+00          2.2100e+00          1.9600e+00          2.4700e+00          2.9700e+00          1.6400e+00          2.8400e+00          3.4900e+00          2.8200e+00          3.9400e+00          3.8700e+00          1.3900e+00          3.9700e+00          3.0100e+00          3.9700e+00          3.0100e+00          2.1200e+00          



==> NumericalResults/m2_q3_BDF3_summary.txt <==

------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
----------------------------------------                                        10.10.2023, 08:53:07                                        ----------------------------------------
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

Functions taken from /home/data/schwering/code/MovingNavierStokes/TangentialSurfaceNavierStokes/functions/function_modules/MovingNavierStokes_SphereToRight_divGfree_vel1d5_mu1d200_ConstNormalExt with L2L2-norm of exact uT: 3.4096e+00

Solved with /home/data/schwering/code/MovingNavierStokes/TangentialSurfaceNavierStokes/TSNS.py 

With parameters: {'ku': 3, 'kp': 2, 'kg': 3, 'BDF': 3, 'h_0': '0.5', 'dt0': 0.2, 't_start': 0, 't_end': 2.0, 'mu': 0.005, 'do_ProjectOnUpdate': True, 'DeformThreshold': 1, 'DigitsAllTimeSteps': 'len(str(self.AllTimeSteps))', 'DeltaExt': 'layers_extension*self.h_max', 'lambda_nitsche': 'c_lambda_nitsche/h', 'gamma_ghost': 'c_gamma_ghost*kg**2/self.h_max**mesh.dim', 'epsilon_diffusion': 'c_epsilon_diffusion*h**2', 'cL': 'c_cL*h**2', 'tau': 'c_tau/(h*h)', 'rhou': 'c_rhou/h', 'rhop': 'c_rhop * h', 'OrderLin': 3, 'dt_power': 1.0, 'h0': 0.5, 'c_delta': 2.5, 'c_tau': 1, 'c_rhou': 1.0, 'c_rhop': 1, 'do_HmatHigh': False, 'do_ForceNormalVel': False}

--------------------------   Used time:    ------------------------- 
Step 0 : 0:00:23
Step 1 : 0:01:41
Step 2 : 0:13:00
Step 3 : 2:19:17
Step 4 : 1 day, 6:13:25

Total time: 1 day, 8:47:49

----------------------------------------------------   Special Quantities   ----------------------------------------------------
 Lx   AveRelevantDofs   mult       AveCutElem   mult       AveExtElem   mult       SecondsPerStep   mult       MeshElements   mult     
 0    1.214e+04         ----      4.017e+02    ----      6.822e+02    ----      2.365e+01        ----      2.191e+03      ----    
 1    4.903e+04         4.04      1.731e+03    4.31      2.761e+03    4.05      1.017e+02        4.3       1.753e+04      8.0     
 2    1.996e+05         4.07      7.002e+03    4.04      1.125e+04    4.07      7.808e+02        7.68      1.402e+05      8.0     
 3    8.010e+05         4.01      2.810e+04    4.01      4.510e+04    4.01      8.358e+03        10.7      1.122e+06      8.0     
 4    3.207e+06         4.0       1.126e+05    4.01      1.805e+05    4.0       1.088e+05        13.02     8.974e+06      8.0     


----------------------------------------------------   Geometric   ----------------------------------------------------
 Lx   LinfL2lsetp1   eoc       LinfL2n     eoc       LinfL2nhigh   eoc       LinfL2Pmat   eoc       LinfL2Hmat   eoc     
 0    4.847e-03      ----      3.211e-02   ----      1.393e-03     ----      4.540e-02    ----      2.282e-01    ----    
 1    3.995e-04      3.6       5.487e-03   2.55      2.334e-04     2.58      7.760e-03    2.55      7.357e-02    1.63    
 2    2.675e-05      3.9       7.428e-04   2.89      1.583e-05     3.88      1.050e-03    2.89      1.690e-02    2.12    
 3    1.751e-06      3.93      9.160e-05   3.02      9.850e-07     4.01      1.295e-04    3.02      3.831e-03    2.14    
 4    1.120e-07      3.97      1.139e-05   3.01      6.280e-08     3.97      1.611e-05    3.01      8.839e-04    2.12    


------------------------------------   Linf errors in p   ------------------------------------
 Lx   LinfEnergyp   eoc       LinfL2p     eoc       Linfh1p     eoc       LinfL2Stabp   eoc     
 0    1.289e-01     ----      2.324e-02   ----      2.201e-01   ----      8.384e-02     ----    
 1    1.643e-02     2.97      1.211e-03   4.26      5.251e-02   2.07      1.411e-02     2.57    
 2    2.095e-03     2.97      2.339e-04   2.37      1.294e-02   2.02      2.568e-03     2.46    
 3    2.654e-04     2.98      3.401e-05   2.78      3.207e-03   2.01      4.634e-04     2.47    
 4    3.395e-05     2.97      1.650e-05   1.04      8.231e-04   1.96      8.347e-05     2.47    


------------------------------------------------------------   Linf errors in u   ------------------------------------------------------------
 Lx   LinfEnergyu   eoc       LinfL2u     eoc       Linfh1u     eoc       LinfL2Stabu   eoc       LinfL2ROS   eoc       LinfL2Penaltyu   eoc     
 0    1.778e-01     ----      5.920e-02   ----      4.446e-01   ----      1.206e-01     ----      2.884e-01   ----      1.606e-02        ----    
 1    1.731e-02     3.36      2.105e-03   4.81      6.018e-02   2.89      8.322e-03     3.86      2.992e-02   3.27      1.242e-03        3.69    
 2    1.583e-03     3.45      1.232e-04   4.09      8.362e-03   2.85      5.153e-04     4.01      4.114e-03   2.86      8.479e-05        3.87    
 3    1.995e-04     2.99      1.392e-05   3.15      1.250e-03   2.74      4.488e-05     3.52      5.667e-04   2.86      5.986e-06        3.82    
 4    2.531e-05     2.98      5.293e-06   1.39      1.625e-04   2.94      3.947e-06     3.51      7.997e-05   2.82      3.625e-07        4.05    


-----------------------------------   L1 errors in p   -----------------------------------
 Lx   L1Energyp   eoc       L1L2p       eoc       L1h1p       eoc       L1L2Stabp   eoc     
 0    2.370e-01   ----      3.057e-02   ----      4.093e-01   ----      1.548e-01   ----    
 1    3.174e-02   2.9       2.246e-03   3.77      1.015e-01   2.01      2.746e-02   2.5     
 2    4.113e-03   2.95      2.845e-04   2.98      2.539e-02   2.0       5.080e-03   2.43    
 3    5.234e-04   2.97      4.345e-05   2.71      6.306e-03   2.01      9.186e-04   2.47    
 4    6.697e-05   2.97      9.408e-06   2.21      1.616e-03   1.96      1.655e-04   2.47    


----------------------------------------------------------   L1 errors in u   ----------------------------------------------------------
 Lx   L1Energyu   eoc       L1L2u       eoc       L1h1u       eoc       L1L2Stabu   eoc       L1L2ROS     eoc       L1L2Penaltyu   eoc     
 0    2.937e-01   ----      6.791e-02   ----      6.755e-01   ----      2.006e-01   ----      4.442e-01   ----      2.540e-02      ----    
 1    2.764e-02   3.41      3.492e-03   4.28      9.505e-02   2.83      1.322e-02   3.92      5.730e-02   2.95      1.776e-03      3.84    
 2    2.987e-03   3.21      2.095e-04   4.06      1.388e-02   2.78      9.872e-04   3.74      7.857e-03   2.87      1.222e-04      3.86    
 3    3.701e-04   3.01      1.850e-05   3.5       1.965e-03   2.82      8.535e-05   3.53      1.072e-03   2.87      8.198e-06      3.9     
 4    4.726e-05   2.97      5.397e-06   1.78      2.754e-04   2.83      7.578e-06   3.49      1.514e-04   2.82      5.342e-07      3.94    


-----------------------------------   L2 errors in p   -----------------------------------
 Lx   L2Energyp   eoc       L2L2p       eoc       L2h1p       eoc       L2L2Stabp   eoc     
 0    1.678e-01   ----      2.235e-02   ----      2.897e-01   ----      1.096e-01   ----    
 1    2.245e-02   2.9       1.589e-03   3.81      7.177e-02   2.01      1.942e-02   2.5     
 2    2.908e-03   2.95      2.026e-04   2.97      1.796e-02   2.0       3.593e-03   2.43    
 3    3.701e-04   2.97      3.112e-05   2.7       4.459e-03   2.01      6.496e-04   2.47    
 4    4.736e-05   2.97      6.986e-06   2.16      1.142e-03   1.96      1.170e-04   2.47    


--------------------------------------------------------------------------------   L2 errors in u   --------------------------------------------------------------------------------
 Lx   L2Energyu   eoc       L2L2u       eoc       L2h1u       eoc       L2L2Stabu   eoc       L2L2ROS     eoc       L2L2Penaltyu   eoc       L2uStart    eoc       L2uEnd      eoc     
 0    2.104e-01   ----      5.181e-02   ----      4.853e-01   ----      1.436e-01   ----      3.197e-01   ----      1.812e-02      ----      1.492e-02   ----      5.920e-02   ----    
 1    1.968e-02   3.42      2.493e-03   4.38      6.751e-02   2.85      9.419e-03   3.93      4.060e-02   2.98      1.273e-03      3.83      1.051e-03   3.83      2.105e-03   4.81    
 2    2.113e-03   3.22      1.489e-04   4.07      9.848e-03   2.78      6.982e-04   3.75      5.561e-03   2.87      8.742e-05      3.86      7.124e-05   3.88      1.232e-04   4.09    
 3    2.618e-04   3.01      1.348e-05   3.47      1.394e-03   2.82      6.036e-05   3.53      7.589e-04   2.87      5.866e-06      3.9       4.946e-06   3.85      1.392e-05   3.15    
 4    3.343e-05   2.97      4.318e-06   1.64      1.953e-04   2.84      5.359e-06   3.49      1.071e-04   2.82      3.818e-07      3.94      3.374e-07   3.87      5.293e-06   1.39    


